Relativistic free motion time of arrival operator for massive spin-0 particles with positive energy

A relativistic version of the Aharonov-Bohm time of arrival operator for spin-0 particles was constructed by Razavi in [Il Nuovo Cimento B \textbf{63}, 271 (1969)]. We study the operator in detail by taking its rigged Hilbert space extension. It is shown that the rigged Hilbert space extension of the operator provides more insights into the time of arrival problem that goes beyond Razavi's original results. This allows us to use time of arrival eigenfunctions that exhibit unitary arrival to construct time of arrival distributions. The expectation value is also calculated and shown that particles can arrive earlier or later than expected classically. Lastly, the constructed time of arrival distribution, and expectation value are shown to be consistent with special relativity.

==> arxiv v2/gammaminus.tikz <==
\begin{tikzpicture}

% Configurable parameters
\def\gap{0.5}
\def\bigradius{5}
\def\littleradius{0.75}

% Axes
\draw [help lines, -latex] (-1.25*\bigradius, 0) -- (1.25*\bigradius,0);
\draw [help lines, -latex] (0, -0.1*\bigradius) -- (0, 1.25*\bigradius);

%Branch cut and branch points
\draw[line width=0.8pt, red, decorate, decoration=snake] (0, \bigradius/2) -- (0, 1.15*\bigradius);
\draw[thick] (0,0) node[branch point,draw=red,thick] {};
\draw[thick] (0,\bigradius/2) node[branch point,draw=red,thick] {};

% Markings and path
\draw[line width=0.8pt,   decoration={ markings,
    mark=at position 0.13 with {\arrow[line width=1.2pt]{>}},
    mark=at position 0.26 with {\arrow[line width=1pt]{>}},
    mark=at position 0.35 with {\arrow[line width=1pt]{>}},
    mark=at position 0.443 with {\arrow[line width=1pt]{>}},
    mark=at position 0.575 with {\arrow[line width=1pt]{>}}},
    postaction={decorate}]
    let
        \n1 = {asin(\gap/2/\bigradius)},
        \n2 = {asin(\gap/2/\littleradius)}
    in (0:\bigradius) arc (0:90-\n1:\bigradius)
    -- (\gap/2, {\bigradius/2+\littleradius*cos(\n2)}) arc (90-\n2:-270+\n2:\littleradius)
    -- (90+\n1:\bigradius) arc (90+\n1:180:\bigradius)
    to [bend right = 15] (\bigradius, 0);
    
\draw[-latex, line width=0.8pt] (0, 0) -- ({\bigradius*cos(43)}, {\bigradius*sin(43)});
\draw[-latex, line width=0.8pt] (0, \bigradius/2) -- ({\littleradius*cos(-40)}, {\bigradius/2+\littleradius*sin(-40))});

% Labels
\node at ({1.125*\bigradius*cos(45)}, {1.125*\bigradius*sin(45)}) {$\gamma_{R1}^+$};
\node at (1.7*\gap, 0.83*\bigradius) {$\gamma_3^+$};
\node at (-1.6*\littleradius, \bigradius/2) {$\gamma_E^+$};
\node at (-1.7*\gap, 0.83*\bigradius) {$\gamma_4^+$};
\node at ({1.125*\bigradius*cos(135)}, {1.125*\bigradius*sin(135)}) {$\gamma_{R2}^+$};
\node at (0.5*\bigradius, -0.19*\bigradius) {$\gamma^-$};

\node at ({0.6*\bigradius*cos(51)}, {0.6*\bigradius*sin(51)}) {$R$};
\node at (\littleradius/2, 0.52*\bigradius) {$\epsilon$};

\end{tikzpicture}

==> arxiv v2/gammaplus.tikz <==
\begin{tikzpicture}

% Configurable parameters
\def\gap{0.5}
\def\bigradius{5}
\def\littleradius{0.75}

% Axes
\draw [help lines, -latex] (-1.25*\bigradius, 0) -- (1.25*\bigradius,0);
\draw [help lines, -latex] (0, -0.1*\bigradius) -- (0, 1.25*\bigradius);

%Branch cut and branch points
\draw[line width=0.8pt, red, decorate, decoration=snake] (0, \bigradius/2) -- (0, 1.15*\bigradius);
\draw[thick] (0,0) node[branch point,draw=red,thick] {};
\draw[thick] (0,\bigradius/2) node[branch point,draw=red,thick] {};

% Markings and path
\draw[line width=0.8pt,   decoration={ markings,
    mark=at position 0.13 with {\arrow[line width=1.2pt]{>}},
    mark=at position 0.26 with {\arrow[line width=1pt]{>}},
    mark=at position 0.35 with {\arrow[line width=1pt]{>}},
    mark=at position 0.443 with {\arrow[line width=1pt]{>}},
    mark=at position 0.575 with {\arrow[line width=1pt]{>}}},
    postaction={decorate}]
    let
        \n1 = {asin(\gap/2/\bigradius)},
        \n2 = {asin(\gap/2/\littleradius)}
    in (0:\bigradius) arc (0:90-\n1:\bigradius)
    -- (\gap/2, {\bigradius/2+\littleradius*cos(\n2)}) arc (90-\n2:-270+\n2:\littleradius)
    -- (90+\n1:\bigradius) arc (90+\n1:180:\bigradius)
    to [bend left = 15] (\bigradius, 0);
    
\draw[-latex, line width=0.8pt] (0, 0) -- ({\bigradius*cos(43)}, {\bigradius*sin(43)});
\draw[-latex, line width=0.8pt] (0, \bigradius/2) -- ({\littleradius*cos(-40)}, {\bigradius/2+\littleradius*sin(-40))});
\draw[-latex, line width=0.8pt] (0, \bigradius/2) -- ({\littleradius*cos(-40)}, {\bigradius/2+\littleradius*sin(-40))});

% Labels
\node at ({1.125*\bigradius*cos(45)}, {1.125*\bigradius*sin(45)}) {$\gamma_{R1}^+$};
\node at (1.7*\gap, 0.83*\bigradius) {$\gamma_3^+$};
\node at (-1.6*\littleradius, \bigradius/2) {$\gamma_E^+$};
\node at (-1.7*\gap, 0.83*\bigradius) {$\gamma_4^+$};
\node at ({1.125*\bigradius*cos(135)}, {1.125*\bigradius*sin(135)}) {$\gamma_{R2}^+$};
\node at (0.5*\bigradius, 0.19*\bigradius) {$\gamma^+$};
\node at (0.5*\bigradius, -0.19*\bigradius) {};

\node at ({0.6*\bigradius*cos(51)}, {0.6*\bigradius*sin(51)}) {$R$};
\node at (\littleradius/2, 0.52*\bigradius) {$\epsilon$};

\end{tikzpicture}
